Collective allocation of science funding: from funding agencies to scientific agency

Public agencies like the U.S. National Science Foundation (NSF) and the National Institutes of Health (NIH) award tens of billions of dollars in annual science funding. How can this money be distributed as efficiently as possible to best promote scientific innovation and productivity? The present system relies primarily on peer review of project proposals. In 2010 alone, NSF convened more than 15,000 scientists to review 55,542 proposals. Although considered the scientific gold standard, peer review requires significant overhead costs, and may be subject to biases, inconsistencies, and oversights. We investigate a class of funding models in which all participants receive an equal portion of yearly funding, but are then required to anonymously donate a fraction of their funding to peers. The funding thus flows from one participant to the next, each acting as if he or she were a funding agency themselves. Here we show through a simulation conducted over large-scale citation data (37M articles, 770M citations) that such a distributed system for science may yield funding patterns similar to existing NIH and NSF distributions, but may do so at much lower overhead while exhibiting a range of other desirable features. Self-correcting mechanisms in scientific peer evaluation can yield an efficient and fair distribution of funding. The proposed model can be applied in many situations in which top-down or bottom-up allocation of public resources is either impractical or undesirable, e.g. public investments, distribution chains, and shared resource management.

==> cover_fundrank_plain.txt <==
We are writing to submit a manuscript entitled "Beyond peer review: Distributed and
dynamic allocation of science funding," co-authored by Johan Bollen, Ying Ding, Katy
Boerner, Damion Junk, and David Crandal for possible publication in the Policy Forum
section of Science.

The paper considers how to distribute public science funding, an issue of critical
importance to nearly every practicing scientist. We propose replacing the venerable
peer-reviewed proposal system with a new, highly distributed system that could offer a
number of advantages. In our proposal the government would distribute a fixed amount of
money to every scientist each year, but require that each scientist redistribute a fixed
fraction of their funds to other scientists.  We show that these simple local
redistribution decisions lead to surprisingly complex decision-making behavior in the
aggregate; scientists whose work is found to be most promising in the judgment of the
entire scientific community will receive the most funding for their own research, but also
be required to give away an equally large amount of funding to others. The system thus
simultaneously finds both the scientists whose work is most promising and the scientists
whose opinions should be weighted most in selecting other promising scientists.

Compared to current funding systems based on peer-reviewed proposals, this distributed
funding model would have very low administrative cost because it removes the need to
convene peer-review panels or even to write project proposals. The paper also presents the
results of simulations of the proposed system using a very large-scale citation dataset
(involving over 30 million papers) as a proxy for local funding decisions, and compares
the simulated funding results with actual, historical NSF and NIH funding data.

Our work is related to but fundamentally different from crowd-sourced funding models that
have been proposed recently, in which large groups of people contribute small amounts of
money to fund specific projects. In our system funding still originates from central
agencies like NSF or NIH, but the allocation to scientists is performed in a highly
distributed but carefully designed, crowd-sourced manner. Our paper expands the notion of
crowd-sourced decision making to include perceived merit and could lay the foundation for
new computational methods of resource-allocation problems in social networks beyond the
context of science funding.


We believe that the broad reach of Science is appropriate for this paper, given the
widespread interest in science funding across all domains of the scientific community, and
Policy Forum is an ideal venue for a paper of this type. The paper is particularly timely
given worldwide government austerity measures that will likely continue to constrain 
budgets and increase scrutiny of how public funds are spent.  We believe that in the face
of this confluence of events, policymakers will continue to examine how public funds are
distributed, and our paper is an important step in that discussion.  Our proposed system
would both reduce administrative costs to allow public funding to be spent more
efficiently, and also `democratize' funding decisions by involving all scientists instead
of small peer-review panels. The system could be used to distribute all science funding or
could be used in parallel with existing peer-review systems and applied to just a portion
of the public science budget.


 The paper begins with a 121-word abstract paragraph, followed by 1,710 words of text.  It
 contains 2 figures, comprising a total of 4 separate panels.  The supplemental material
 is a separate document consisting of 2,017 words.
 
We thank you in advance for your kind consideration of the manuscript.
